An archival search for type Ia supernova siblings

By searching the Open Supernova Catalog, an extra-galactic transient host galaxy database, and literature analyses, I present the largest sample of type Ia supernova (SN Ia) siblings to date. The sample comprises 158 galaxies, consisting of 327 confirmed SNe Ia - over 10 times larger than existing sibling SN Ia samples. SN siblings share host galaxies, and thus share global environmental properties and associated systematic uncertainties. This makes them valuable for both cosmological and astrophysical analyses; for example, sibling SNe Ia allow for comparison of environmental properties within the same galaxy, progenitor comparisons, rates analyses, and multiple calibrations of the Hubble-Lema\^{\i}tre constant. This large sample will provide a variety of new avenues of research, and be of great interest to the wider SN Ia community. To give an example use of this sample, I define a cosmology sub-sample of 44 siblings; and use it to compare light-curve properties between sibling pairs. I find no evidence for correlations in stretch ($x_1$) and colour ($c$) between pairs of siblings. Moreover, by comparing to a comparable set of random pairs of SNe Ia through boot-strapping, I find that siblings are no more similar in $x_1$ and $c$ than any random pair of SNe Ia. Given that siblings share the same hosts, differences in $x_1$ and $c$ between siblings cannot be due to global galaxy properties. This raises important questions regarding environmental systematics for SN Ia standardisation in cosmology, and motivates future analyses of sibling SNe Ia.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
